On estimating angular momenta of infalling protostellar cores from observations

We use numerical simulations of molecular cloud formation in the colliding flow scenario to investigate the reliability of observational estimates of the angular momenta of early-state, low-mass protostellar cores. We show that, with suitable corrections for projection factors, molecular line observations of velocity gradients in NH$_3$ can be used to provide reasonable estimates of core angular momenta within a factor of two to three, with a few large underestimates due to unfavorable viewing angles. Our results differ from previous investigations which suggested that observations might overestimate true angular momenta by as much as an order of magnitude; the difference is probably due to the much smoother velocity field on small scales in our simulations, which result from allowing turbulence to decay and gravitational infall to dominate. The results emphasize the importance of understanding the nature of 'turbulent' velocities, with implications for the formation of protostellar disks during core collapse.

==> referee_response_v1.1.txt <==
>Reviewer's Comments:
>Reviewer: 1
>
>Comments to the Author
>In the article 'On estimating angular momenta of infalling protostellar cores from observations' submitted to Monthly Notices of the Royal Astronomical Society the authors perform numerical simulations of turbulent molecular clouds (with and without magnetic fields) and then analyse these to obtain information about the way angular momentum is distributed around a protostellar core.
>
>This is an interesting work and is of a sufficient impact to be considered for publication in Monthly Notices. However, the presentation and explanation of the method and results can, and should be, significantly improved before publication. The underlying concepts and calculations are likely sound. However, due to the issues identified below it is often unclear exactly what is being presented or the results can be placed on a stronger and clearer footing. 
>
>Also, the authors should take care to read through the manuscript carefully and remove any editorial comments (e.g. see page 5 column 1)!!
>
>I first set out our major issues and then a series of more minor points.
>
>Major issues
>
>Sec. 3.2/Fig. 3
>
>The most significant concern I have is with section 3.2 and figure 3. Firstly, is the median the correct measure to use here? It seems to saturate towards the higher end of the specific angular momentum data at low rotation radii. If it is a good metric to use, the authors should still discuss why it was chosen over others, e.g. the arithmetic mean and so on. In addition, the confusing switch in terminology between 'true' and 'median' J/M should be clarified — I think writing 'median' throughout would be the more obvious approach. 

**Response: The median is a standard metric to use precisely when distributions are skewed.  It isn't obvious that an arithmetic mean would be better.  (Note that some of this "saturation" would be reduced if we had plotted the angular momenta on a linear
scale rather than a logarithmic scale.)  We also provide the dispersion (linear)
also provide the reader with additional characterization of the
intrinsic spread.  As half of the cores show a spread of a factor of two to three in j3d, there is little reason to investigate more
complicated measures.

We clarified "true" and "median", but note that some of the discussion refers to
the median values and some to the range of true values.

In the course of additionally analyzing our results, we found that
the simple gradient method we use to obtain j2d fails badly for estimating true j3d on the smallest scale (1250 AU) because of the complexity of the velocity field (basically, inspiraling filaments).
We therefore eliminated the measurements on that scale in the Figures.

>
>I also note that the median/true value doesn't just approach the 'upper limit' value at low radii but also appears to just about exceed it, although this could be an artefact of how the graph is produced. Either way the two values appear to converge much more closely than the word 'approach' suggests and this should be clarified.

** Response:  We have revised this to use what we think is a clearer and cleaner "upper limit", which does exceed the true j3d, as follows:

It is instructive to compare the angular momenta of our cores with
some estimate of the maximum values possible while still remaining
gravitationally-bound.  There is no single way of defining such
maxima for objects in non-uniform rotation with arbitrary and
complex density and velocity distributions, as is the case here.
As a benchmark we adopt the results for the Mestel disk \citep{mestel63}.
This choice is motivated by two factors:
first, a maximally-rotating cloud should be highly flattened; 
and second, the mass of the Mestel disk grows linearly with the radius,
roughly consistent with the behavior of our cores (\S blah).
Thus we use the simple relation (for the formally infinite disk)
$v^2 = G M(r)/r$, where $M(r)$ is the mass interior to $r$; thus 
\begin{equation}
j_{max} = 0.5 (G M(r) r)^{1/2}\,,
\end{equation}
where we use $M(r) = M_s + M_g(r)$, with $M_s$ and $M_s$ being the
gas mass and sink mass, respectively.


>
>What does the dashed line on the figure represent? I assume it is a fit to Goodman et al.'s data, but if so I query what the authors mean by the true/median J/M 'matches' Goodman et al. The gradient of the red line is somewhat shallower than the dashed one so would it perhaps be better to say here that the red line is 'consistent with' Goodman et al.? In any case this needs to be clarified since this affects how well the larger scales values of their angular momentum estimates are consistent and compatible with observations.

** Response:  We write "The dotted line indicates the
    $r^{1.6}$ dependence of $j$ estimated by \cite{goodman93}" in the figure caption.
We have also revised the text to state that 

Both the median $j_{2d}$ and $j_{3d}$ values are results are consistent with the results of \cite{goodman93} at 20,000 AU,
as well as those of \cite{yen15} on 1000 AU
scales. but lie above the IRAM 04191 results of \cite{Belloche02,Belloche04} and the N$_2$H$^+$ measurements of \cite{caselli02}, although some of the objects in the \citeauthor{caselli02}
sample
 are starless cores which are not directly comparable to our cores with sinks.

>
>Sec 3.3 
>
>This discussion is rather perfunctory and should be expanded. What are the physical implications of all this, e.g. what does it mean physically if the sense is 'opposite'? Also, the qualitative statement 'moderatly' should — if possible — be replaced with a more quantative estimate.

** Response: As this just constitutes a paragraph we eliminated this subsection, and 
now write 

It is also of some interest to consider the reliability of observed position angles of rotation.
In Fig. \ref{fig:angle} we show a histogram of the difference in position angle between the projected velocity gradient and the projected direction of the true angular momentum vector, calculated for the ten MHD cores on the five different scales. 
The direction between the velocity gradient and projected $j_{3D}$ peaks at around 90$^\circ$ {\color{red} which would indicate complete agreement between true and inferred projected position angles, but there is a dispersion around thus value of about $45^{\circ}$, and in about 10\% of the cores (those with $PA > 270^{\circ}$ the sense of the rotation is opposite that of the true direction (using a right-hand rule)}. 


>
>Fig. 7
>
>I'm somewhat unclear on what this shows. The caption reads 'distribution of relative difference' but the y-axis on the plot is a probability. Do the authors mean that these histograms are PDFs of how likely a calculation is to differ by the amount on the x-axis? If so the caption and the text should say this clearly. Also, again, how much is "most"?

Response: All of the histograms were actually just binning results for cores.
We have remade these figures so that the vertical axis labels the number of objects
in each bin.  We also quantified measures in the figure captions, although it
should be easy for the reader to see just what we mean; that's why
we made the figures.


>
>Sec. 3.5
>
>I don't understand what is meant by 'less ordered by gravitational acceleration'. A magnetic field will, in general, tend to suppress turbulence and therefore make the system more ordered and therefore these non-magnetised calculations should be more disordered. I'm unclear what role the gravitational acceleration has here that is different to a magnetised calculation?

** Response: We replaced this with 

In essence, these very low-mass objects are the equivalent of ``starless cores'' {\color{red} and
so are qualitatively different than the other cores with
significant central gravitating masses.}  The point is not
whether the simulation is or is not magnetic, the
differences is between cores that have sinks of significant mass and cores where the sink masses are very small.



>
>Fig. 9 
>
>A similar comment applies here as for fig. 7.

**Response: see above.

>
>Sec. 4
>
>This section is generally good at placing the work in context with similar papers and I appreciate the authors' candour in acknowledging the existence of their 'fudge factor'. I wonder, however, when reading the final paragraph here if this discussion could be improved by also considering calculations of single turbulent cores (e.g., although there are quite a few now, Matsumoto et al. 2017, 2018; Lewis and Bate 2018, etc.) and how these fit into their conclusions. For example the distinction between driven and decaying turbulence is important on those smaller scales too.

** Response: We have added the following text:

The motivation for simulating core formation and collapse in large-scale simulations is to allow the initial conditions - the angular momentum and the detailed velocity field - to develop naturally.  Our results and those of other simulations on molecular cloud scales may be helpful in providing more realistic initial conditions for small-scale simulations of individual cores such as the recent investigations by \cite{matsumoto17} and \cite{lewis18}.  For example, \cite{matsumoto17} suggest that $j \propto r^{3/2}$ is to be expected from turbulence, which is considerably different from what we find in our simulations.
More large-scale simulations are needed with a wider variety of global initial conditions to explore this further.
>
>Minor points
>
>In the review of the literature in the introduction it would be good to also include the non-ideal MHD calculations by Wurster et al. 2016 and 2017 (which includes Ohmic resistivity and the Hall effect too, but is relevant to discussions about ambipolar diffusion and disc formation). Similarly, for completeness the list of previous work on alignment/misaligned and disc formation below this should mention Price et al. 2014 and Lewis and Bate 2016, etc.

**Response: these references have been added except for Price 2014 which we didn't find.

>
>Page 2 — I am pleased to see that the authors mention the code version used!
>
>Page 2, line 26 — 'producing thus cold' -> 'thus producing cold'


**Response: fixed.
>
>Does the 'for further information' on line 38 apply to all of the physical processes mentioned in this paragraph? Either way, if the authors can do it succintly the manuscript would be improved by a brief discussion of exactly how each, e.g. cooling and sink formation, is done. Nothing too detailed, just enough so that the reader can quickly tell what is going on.

** Response: We have deleted the phrase "for further information..." and we have rewritten this section to include a brief description about how each physical ingredient is implemented in our simulations (heating/cooling, MHD, and self-gravity) in addition to refinement and sink formation.

>
>Does anything turn on the orientation of the initial magnetic field (line 47) or the initial strength of 3 microgauss (line 48)? The authors should comment on whether these choices of initial condition can influence the results — since at least in smaller scale calculations of individual stars these are very important parameters. It would also be useful, if possible, for the magnetic field strength to be expressed using something like the mass-to-flux ratio to get a handle on how dominant it is over other forces.

** Response: We are really unable to address what would happen for different
initial magnetic field strengths without running other cases.  Figure 9 shows that
the orientation of $j_{3d}$ is essentially random with respect to the direction
of the initial magnetic field.  We now write

\color{red} This corresponds to an initial mass-to-flux ratio, $\mu$, of 1.5 times the critical value ($\mu_{\rm crit}$), and thus the cloud is magnetically super-critical as a whole.  We find that the mass-to-flux ratios for the cores at the time we analyze them are about unity on scales of $2 \times 10^4$~AU, with the exact values depending upon the scale analyzed (because there is generally significant mass on large scales).} 

>
>The Truelove 1997 criterion is usually expressed as four cells per Jeans length, not ten. Is the reason for the higher requirement here because MHD turbulence (cf. Fedderath et al. 2011) requires a higher resolution? If it is, is ten cells per Jeans length enough (I suspect it is but the authors should still note this)?

** Response: MZ: We have added the following footnote in order to justify our choice of ten cells to resolve the Jeans length:

Note that the Truelove criterion requires the local Jeans length to be resolved by at least four cells in HD simulations, however, in MHD ten cells are a good compromise to properly follow the magnetic field amplification by gravity-driven turbulence (Federrath et al. 2011).

>
>Page 2, column 2 — there are a few spurious closing brackets in here, plus 'core' should not be in italics.

**Response: done.
>
>Caption to figure 1 — 'for the MHD' should not be in bold

**Response: done
>
>Page 4, column 2 equation 9 — I think making a vector both bold and have an arrow is unnecessary. In any case, why is J not bold? 

**Response: got rid of arrows and just used bold, also for J.

>
>Page 4, column 2, para. 2 — 'differeingent' -> 'different'

** Response: gone
>
>What does 'essentially zero angular momentum' mean? Does it mean exactly zero angular momentum is carried by each sink or does it mean the sinks carry a small amount of angular momentum but that this is negligible in the grand scheme of things?

**Response: It means that the sinks have relatively insignificant angular momenta
as we now state.


>
>Fig. 4 — It would be clearer to say 'nearly linear' rather than \propto r and the indicative line for M(r) = r doesn't really add much to this figure.

**Response: We disagree with the referee, as our new estimate for the upper limit (equation 10) relies on the nearly linear relationship.


>
>Finally, the authors have (I think) used matplotlib to produce some of their figures. This should be noted in the acknowledgments, e.g. by a citation to Hunter 2007 for matplotlib and van der Walt, Colbert & Varoquaux (2011) for numpy. I thank the authors for their careful citation of code papers for all the other codes used.

**Response: Done
We in the description of Fig. 1 we added the reference to the "yt" toolkit used to generate it.

>
>
